Compact Objects in close orbits as Gravitational Wave Sources: Formation Scenarios and Properties

Gravitational Waves (GWs) provide a unique way to explore our Universe. The ongoing ground-based detectors, e.g., LIGO, Virgo, and KAGRA, and the upcoming next-generation detectors, e.g., Cosmic Explorer and Einstein Telescope, as well as the future space-borne GW antennas, e.g., LISA, TianQin, and TaiJi, cover a wide range of GW frequencies {from $\sim 10^{-4}\;\rm Hz$ to $\sim 10^3\;\rm Hz$} and almost all types of compact objects in close orbits serve as the potential target sources for these GW detectors. The synergistic multi-band GW and EM observations would allow us to study fundamental physics from stars to cosmology. {The formation of stellar GW sources has been extensively explored in recent years, and progress on physical processes in binary interaction has been made as well. Furthermore, some studies have shown that the progress in binary evolution may significantly affect the properties of the stellar GW sources.}

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



